Real-Time Optimization Of Web Publisher RTB Revenues

This paper describes an engine to optimize web publisher revenues from second-price auctions. These auctions are widely used to sell online ad spaces in a mechanism called real-time bidding (RTB). Optimization within these auctions is crucial for web publishers, because setting appropriate reserve prices can significantly increase revenue. We consider a practical real-world setting where the only available information before an auction occurs consists of a user identifier and an ad placement identifier. The real-world challenges we had to tackle consist mainly of tracking the dependencies on both the user and placement in an highly non-stationary environment and of dealing with censored bid observations. These challenges led us to make the following design choices: (i) we adopted a relatively simple non-parametric regression model of auction revenue based on an incremental time-weighted matrix factorization which implicitly builds adaptive users' and placements' profiles; (ii) we jointly used a non-parametric model to estimate the first and second bids' distribution when they are censored, based on an on-line extension of the Aalen's Additive model. Our engine is a component of a deployed system handling hundreds of web publishers across the world, serving billions of ads a day to hundreds of millions of visitors. The engine is able to predict, for each auction, an optimal reserve price in approximately one millisecond and yields a significant revenue increase for the web publishers.

==> xrce_alephd_paper.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (MiKTeX 2.9 64-bit) (preloaded format=pdflatex 2014.10.14)  4 AUG 2016 13:31
entering extended mode
**xrce_alephd_paper.tex
(C:\Users\jmrender\Documents\AlephD\paper_WSDM_V3\xrce_alephd_paper.tex
LaTeX2e <2011/06/27>
Babel <v3.8m> and hyphenation patterns for english, afrikaans, ancientgreek, ar
abic, armenian, assamese, basque, bengali, bokmal, bulgarian, catalan, coptic, 
croatian, czech, danish, dutch, esperanto, estonian, farsi, finnish, french, ga
lician, german, german-x-2013-05-26, greek, gujarati, hindi, hungarian, iceland
ic, indonesian, interlingua, irish, italian, kannada, kurmanji, latin, latvian,
 lithuanian, malayalam, marathi, mongolian, mongolianlmc, monogreek, ngerman, n
german-x-2013-05-26, nynorsk, oriya, panjabi, pinyin, polish, portuguese, roman
ian, russian, sanskrit, serbian, slovak, slovenian, spanish, swedish, swissgerm
an, tamil, telugu, turkish, turkmen, ukenglish, ukrainian, uppersorbian, usengl
ishmax, welsh, loaded.
(C:\Users\jmrender\Documents\AlephD\paper_WSDM_V3\sig-alternate-05-2015.cls
("C:\Program Files\MiKTeX 2.9\tex\latex\graphics\epsfig.sty"
Package: epsfig 1999/02/16 v1.7a (e)psfig emulation (SPQR)

("C:\Program Files\MiKTeX 2.9\tex\latex\graphics\graphicx.sty"
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)

("C:\Program Files\MiKTeX 2.9\tex\latex\graphics\keyval.sty"
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks14
)
("C:\Program Files\MiKTeX 2.9\tex\latex\graphics\graphics.sty"
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)

("C:\Program Files\MiKTeX 2.9\tex\latex\graphics\trig.sty"
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
("C:\Program Files\MiKTeX 2.9\tex\latex\00miktex\graphics.cfg"
File: graphics.cfg 2007/01/18 v1.5 graphics configuration of teTeX/TeXLive
)
Package graphics Info: Driver file: pdftex.def on input line 91.

("C:\Program Files\MiKTeX 2.9\tex\latex\pdftex-def\pdftex.def"
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX

("C:\Program Files\MiKTeX 2.9\tex\generic\oberdiek\infwarerr.sty"
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
)
("C:\Program Files\MiKTeX 2.9\tex\generic\oberdiek\ltxcmds.sty"
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count79
))
\Gin@req@height=\dimen102
\Gin@req@width=\dimen103
)
\epsfxsize=\dimen104
\epsfysize=\dimen105
)
("C:\Program Files\MiKTeX 2.9\tex\latex\amsfonts\amssymb.sty"
Package: amssymb 2013/01/14 v3.01 AMS font symbols

("C:\Program Files\MiKTeX 2.9\tex\latex\amsfonts\amsfonts.sty"
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\@emptytoks=\toks15
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
))
("C:\Program Files\MiKTeX 2.9\tex\latex\amsmath\amsmath.sty"
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip41

For additional information on amsmath, use the `?' option.
("C:\Program Files\MiKTeX 2.9\tex\latex\amsmath\amstext.sty"
Package: amstext 2000/06/29 v2.01

("C:\Program Files\MiKTeX 2.9\tex\latex\amsmath\amsgen.sty"
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks16
\ex@=\dimen106
))
("C:\Program Files\MiKTeX 2.9\tex\latex\amsmath\amsbsy.sty"
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen107
)
("C:\Program Files\MiKTeX 2.9\tex\latex\amsmath\amsopn.sty"
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count80
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count81
\leftroot@=\count82
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count83
\DOTSCASE@=\count84
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box26
\strutbox@=\box27
\big@size=\dimen108
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.
\macc@depth=\count85
\c@MaxMatrixCols=\count86
\dotsspace@=\muskip10
\c@parentequation=\count87
\dspbrk@lvl=\count88
\tag@help=\toks17
\row@=\count89
\column@=\count90
\maxfields@=\count91
\andhelp@=\toks18
\eqnshift@=\dimen109
\alignsep@=\dimen110
\tagshift@=\dimen111
\tagwidth@=\dimen112
\totwidth@=\dimen113
\lineht@=\dimen114
\@envbody=\toks19
\multlinegap=\skip42
\multlinetaggap=\skip43
\mathdisplay@stack=\toks20
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
)
Document Class 'sig-alternate' <9th June '13>. Modified by G.K.M. Tobin/Gerry M
urray/Boris Veytsman
Based in part upon document Style `acmconf' <22 May 89>. Hacked 4/91 by
shivers@cs.cmu.edu, 4/93 by theobald@cs.mcgill.ca
Excerpts were taken from (Journal Style) 'esub2acm.cls'.
****** Bugs/comments/suggestions/technicalities to Gerry Murray -- murray@hq.ac
m.org ******
Questions on the style, SIGS policies, etc. to Adrienne Griscti griscti@acm.org

\ACM@basesize=\count92
("C:\Program Files\MiKTeX 2.9\tex\latex\comment\comment.sty"
\CommentStream=\write3

Excluding comment 'comment') Excluding comment 'CCSXML'
\footheight=\dimen115
\@maxsep=\dimen116
\@dblmaxsep=\dimen117

("C:\Program Files\MiKTeX 2.9\tex\generic\oberdiek\ifpdf.sty"
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
)
\aucount=\count93
\originalaucount=\count94
\auwidth=\dimen118
\auskip=\dimen119
\auskipcount=\count95
\auskip=\dimen120
\allauboxes=\dimen121
\addauthors=\toks21
\addauflag=\count96
\subtitletext=\toks22
\savesection=\count97
\sectioncntr=\count98
\c@figure=\count99
\c@table=\count100
\titleboxnotes=\toks23
\titleboxnoteflag=\count101


LaTeX Warning: You have requested document class `sig-alternate-05-2015',
               but the document class provides `sig-alternate'.

Document Class: sig-alternate 2013/05/12 v2.7 based on acmproc.cls V1.3 <Nov. 3
0 '99>
("C:\Program Files\MiKTeX 2.9\tex\latex\base\latexsym.sty"
Package: latexsym 1998/08/17 v2.2e Standard LaTeX package (lasy symbols)
\symlasy=\mathgroup6
LaTeX Font Info:    Overwriting symbol font `lasy' in version `bold'
(Font)                  U/lasy/m/n --> U/lasy/b/n on input line 47.
)
\@acmtitlebox=\box28
\titlenotecount=\count102
\tntoks=\toks24
\tntokstwo=\toks25
\tntoksthree=\toks26
\tntoksfour=\toks27
\tntoksfive=\toks28
\catcount=\count103
\copyrightnotice=\toks29
\conf=\toks30
\confinfo=\toks31
\c@part=\count104
\c@section=\count105
\c@subsection=\count106
\c@subsubsection=\count107
\c@paragraph=\count108

Using 'Abbrev' bibliography style
LaTeX Info: Redefining \cite on input line 1408.
\bibindent=\dimen122
\colcntr=\count109
\saveb@x=\box29
\copyrtyr=\toks32
\acmcopyr=\toks33
\boilerplate=\toks34
("C:\Program Files\MiKTeX 2.9\tex\latex\url\url.sty"
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
(C:\Users\jmrender\Documents\AlephD\paper_WSDM_V3\acmcopyright.sty
Package: acmcopyright 2014/06/29 v1.2 Copyright statemens for ACM classes

("C:\Program Files\MiKTeX 2.9\tex\latex\xkeyval\xkeyval.sty"
Package: xkeyval 2012/10/14 v2.6b package option processing (HA)

("C:\Program Files\MiKTeX 2.9\tex\generic\xkeyval\xkeyval.tex"
\XKV@toks=\toks35
\XKV@tempa@toks=\toks36
\XKV@depth=\count110
File: xkeyval.tex 2012/10/14 v2.6b key=value parser (HA)
)))
\copyrightetc=\toks37

("C:\Program Files\MiKTeX 2.9\tex\latex\base\fontenc.sty"
Package: fontenc 2005/09/27 v1.99g Standard LaTeX package

("C:\Program Files\MiKTeX 2.9\tex\latex\base\t1enc.def"
File: t1enc.def 2005/09/27 v1.99g Standard LaTeX file
LaTeX Font Info:    Redeclaring font encoding T1 on input line 43.
)
LaTeX Font Info:    Try loading font information for T1+aer on input line 100.

("C:\Program Files\MiKTeX 2.9\tex\latex\ae\t1aer.fd"
File: t1aer.fd 1997/11/16 Font definitions for T1/aer.
)))
(C:\Users\jmrender\Documents\AlephD\paper_WSDM_V3\dsfont.sty
Package: dsfont 1995/08/01 v0.1 Double stroke roman fonts
)
("C:\Program Files\MiKTeX 2.9\tex\latex\stmaryrd\stmaryrd.sty"
Package: stmaryrd 1994/03/03 St Mary's Road symbol package
\symstmry=\mathgroup7
LaTeX Font Info:    Overwriting symbol font `stmry' in version `bold'
(Font)                  U/stmry/m/n --> U/stmry/b/n on input line 89.
)
("C:\Program Files\MiKTeX 2.9\tex\latex\enumitem\enumitem.sty"
Package: enumitem 2011/09/28 v3.5.2 Customized lists
\labelindent=\skip44
\enit@outerparindent=\dimen123
\enit@toks=\toks38
\enit@inbox=\box30
\enitdp@description=\count111
)
(C:\Users\jmrender\Documents\AlephD\paper_WSDM_V3\xrce_alephd_paper.aux

LaTeX Warning: Label `offline1' multiply defined.

)
LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 54.
LaTeX Font Info:    ... okay on input line 54.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 54.
LaTeX Font Info:    ... okay on input line 54.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 54.
LaTeX Font Info:    ... okay on input line 54.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 54.
LaTeX Font Info:    ... okay on input line 54.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 54.
LaTeX Font Info:    ... okay on input line 54.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 54.
LaTeX Font Info:    ... okay on input line 54.
 ("C:\Program Files\MiKTeX 2.9\tex\context\base\supp-pdf.mkii"
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count112
\scratchdimen=\dimen124
\scratchbox=\box31
\nofMPsegments=\count113
\nofMParguments=\count114
\everyMPshowfont=\toks39
\MPscratchCnt=\count115
\MPscratchDim=\dimen125
\MPnumerator=\count116
\makeMPintoPDFobject=\count117
\everyMPtoPDFconversion=\toks40
)
LaTeX Font Info:    Try loading font information for U+msa on input line 164.
 ("C:\Program Files\MiKTeX 2.9\tex\latex\amsfonts\umsa.fd"
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 164.

("C:\Program Files\MiKTeX 2.9\tex\latex\amsfonts\umsb.fd"
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)
LaTeX Font Info:    Try loading font information for U+lasy on input line 164.

("C:\Program Files\MiKTeX 2.9\tex\latex\base\ulasy.fd"
File: ulasy.fd 1998/08/17 v2.2e LaTeX symbol font definitions
)
LaTeX Font Info:    Try loading font information for U+stmry on input line 164.


("C:\Program Files\MiKTeX 2.9\tex\latex\stmaryrd\ustmry.fd")
LaTeX Font Info:    Try loading font information for T1+ptm on input line 164.

("C:\Program Files\MiKTeX 2.9\tex\latex\psnfss\t1ptm.fd"
File: t1ptm.fd 2001/06/04 font definitions for T1/ptm.
)
LaTeX Font Info:    Try loading font information for OMS+ptm on input line 164.


("C:\Program Files\MiKTeX 2.9\tex\latex\psnfss\omsptm.fd"
File: omsptm.fd 
)
LaTeX Font Info:    Font shape `OMS/ptm/m/n' in size <7> not available
(Font)              Font shape `OMS/cmsy/m/n' tried instead on input line 164.

Overfull \hbox (2.22987pt too wide) in paragraph at lines 172--174
\T1/aer/m/n/9 that the pro-posed method out-per-forms state-of-the-art meth-
 []


Overfull \hbox (4.20639pt too wide) in paragraph at lines 172--174
\T1/aer/m/n/9 ods and, in par-tic-u-lar, that the av-er-age rev-enue nearly rea
ches
 []

Excluding 'CCSXML' comment.
LaTeX Font Info:    Try loading font information for OMS+aer on input line 207.

 ("C:\Program Files\MiKTeX 2.9\tex\latex\ae\omsaer.fd"
File: omsaer.fd 1999/12/27
)
LaTeX Font Info:    Font shape `OMS/aer/m/n' in size <9> not available
(Font)              Font shape `OMS/cmsy/m/n' tried instead on input line 207.

Overfull \hbox (3.12856pt too wide) in paragraph at lines 207--208
\OMS/cmsy/m/n/9 \T1/aer/bx/n/9 Mathematics of com-put-ing $\OMS/cmsy/m/n/9 !$ 
\T1/aer/bx/n/9 Prob-a-bil-ity and statis-
 []


Overfull \hbox (1.49228pt too wide) in paragraph at lines 212--213
\T1/aer/m/n/9 Online learn-ing; Big-Data; Ad-tech; Real-time; Multi-Armed
 []


Underfull \vbox (badness 10000) has occurred while \output is active []

LaTeX Font Info:    Try loading font information for U+dsrom on input line 223.


("C:\Program Files\MiKTeX 2.9\tex\latex\dstroke\udsrom.fd"
File: Udsrom.fd 1995/08/01 v0.1 Double stroke roman font definitions
) [1{C:/Users/jmrender/AppData/Local/MiKTeX/2.9/pdftex/config/pdftex.map}


]
Overfull \hbox (1.84317pt too wide) in paragraph at lines 239--240
\T1/aer/m/n/9 try-ing to si-mul-ta-ne-ously learn the op-ti-mal re-serve price 
strat-
 []


Underfull \vbox (badness 10000) has occurred while \output is active []

 [2]
Overfull \hbox (12.79904pt too wide) in paragraph at lines 263--263
[]\secfnt DESCRIPTION OF THE PRE-DIC-TION EN-
 []

<figures/payoffs_penalty.png, id=25, 722.7pt x 361.35pt>
File: figures/payoffs_penalty.png Graphic file (type png)

<use figures/payoffs_penalty.png>
Package pdftex.def Info: figures/payoffs_penalty.png used on input line 275.
(pdftex.def)             Requested size: 260.1718pt x 101.1773pt.

Overfull \hbox (20.1718pt too wide) in paragraph at lines 275--276
 [][] 
 []


Overfull \hbox (15.25006pt too wide) in paragraph at lines 302--302
[]\secfnt Building and Up-dat-ing Rev-enue Pro-file Mod-
 []


Overfull \hbox (19.9481pt too wide) in paragraph at lines 314--315
[]\T1/aer/m/n/9 Before an auc-tion hap-pens, the ex-pected rev-enues $\OML/cmm/
m/it/9 R[]; :::; R[]$
 []

[3 <C:/Users/jmrender/Documents/AlephD/paper_WSDM_V3/figures/payoffs_penalty.pn
g>]
Overfull \hbox (13.8144pt too wide) detected at line 325
[] []
 []


Overfull \hbox (6.13914pt too wide) in paragraph at lines 364--365
[]$\OML/cmm/m/it/9 []$ \T1/aer/m/n/9 and $\OML/cmm/m/it/9 []$ \T1/aer/m/n/9 d
e-fined re-spec-tively by $\OML/cmm/m/it/9 [] [] [][] 
[]$
 []

[4]
Overfull \hbox (2.03073pt too wide) in paragraph at lines 430--430
[]\subsecfnt Using Aalen's re-gres-sion model to es-ti-mate first
 []

[5]
Overfull \hbox (6.99547pt too wide) detected at line 520
[] []
 []

[6] [7]
Overfull \hbox (7.71146pt too wide) in paragraph at lines 612--614
\T1/aer/m/n/9 rev-enue pro-file mod-eller gives a per-for-mance of 4.163 (4.129
4
 []

[8] (C:\Users\jmrender\Documents\AlephD\paper_WSDM_V3\xrce_alephd_paper.bbl)
[9] (C:\Users\jmrender\Documents\AlephD\paper_WSDM_V3\xrce_alephd_paper.aux)

LaTeX Warning: There were multiply-defined labels.

 ) 
Here is how much of TeX's memory you used:
 3346 strings out of 493921
 42588 string characters out of 3147272
 118010 words of memory out of 3000000
 6536 multiletter control sequences out of 15000+200000
 59702 words of font info for 88 fonts, out of 3000000 for 9000
 841 hyphenation exceptions out of 8191
 41i,16n,34p,1596b,468s stack positions out of 5000i,500n,10000p,200000b,50000s
 <C:\Users\jmrender\AppData\Local\MiKTeX\2.9\fonts\pk\ljfour\public\dstroke\d
pi450\dsrom8.pk> <C:\Users\jmrender\AppData\Local\MiKTeX\2.9\fonts\pk\ljfour\pu
blic\stmaryrd\dpi600\stmary9.pk> <C:\Users\jmrender\AppData\Local\MiKTeX\2.9\fo
nts\pk\ljfour\public\dstroke\dpi675\dsrom8.pk>{C:/Program Files/MiKTeX 2.9/font
s/enc/dvips/fontname/8r.enc}<C:/Program Files/MiKTeX 2.9/fonts/type1/public/ams
fonts/cm/cmbx9.pfb><C:/Program Files/MiKTeX 2.9/fonts/type1/public/amsfonts/cme
xtra/cmex7.pfb><C:/Program Files/MiKTeX 2.9/fonts/type1/public/amsfonts/cmextra
/cmex9.pfb><C:/Program Files/MiKTeX 2.9/fonts/type1/public/amsfonts/cm/cmmi5.pf
b><C:/Program Files/MiKTeX 2.9/fonts/type1/public/amsfonts/cm/cmmi6.pfb><C:/Pro
gram Files/MiKTeX 2.9/fonts/type1/public/amsfonts/cm/cmmi9.pfb><C:/Program File
s/MiKTeX 2.9/fonts/type1/public/amsfonts/cm/cmr5.pfb><C:/Program Files/MiKTeX 2
.9/fonts/type1/public/amsfonts/cm/cmr6.pfb><C:/Program Files/MiKTeX 2.9/fonts/t
ype1/public/amsfonts/cm/cmr8.pfb><C:/Program Files/MiKTeX 2.9/fonts/type1/publi
c/amsfonts/cm/cmr9.pfb><C:/Program Files/MiKTeX 2.9/fonts/type1/public/amsfonts
/cm/cmsy5.pfb><C:/Program Files/MiKTeX 2.9/fonts/type1/public/amsfonts/cm/cmsy6
.pfb><C:/Program Files/MiKTeX 2.9/fonts/type1/public/amsfonts/cm/cmsy7.pfb><C:/
Program Files/MiKTeX 2.9/fonts/type1/public/amsfonts/cm/cmsy9.pfb><C:/Program F
iles/MiKTeX 2.9/fonts/type1/public/amsfonts/cm/cmti9.pfb><C:/Program Files/MiKT
eX 2.9/fonts/type1/public/amsfonts/symbols/msbm10.pfb><C:/Program Files/MiKTeX 
2.9/fonts/type1/urw/helvetic/uhvb8a.pfb><C:/Program Files/MiKTeX 2.9/fonts/type
1/urw/helvetic/uhvr8a.pfb><C:/Program Files/MiKTeX 2.9/fonts/type1/urw/times/ut
mb8a.pfb><C:/Program Files/MiKTeX 2.9/fonts/type1/urw/times/utmr8a.pfb><C:/Prog
ram Files/MiKTeX 2.9/fonts/type1/urw/times/utmri8a.pfb>
Output written on xrce_alephd_paper.pdf (9 pages, 343086 bytes).
PDF statistics:
 140 PDF objects out of 1000 (max. 8388607)
 0 named destinations out of 1000 (max. 500000)
 6 words of extra memory for PDF output out of 10000 (max. 10000000)


